Robust Invisible Video Watermarking with Attention

The goal of video watermarking is to embed a message within a video file in a way such that it minimally impacts the viewing experience but can be recovered even if the video is redistributed and modified, allowing media producers to assert ownership over their content. This paper presents RivaGAN, a novel architecture for robust video watermarking which features a custom attention-based mechanism for embedding arbitrary data as well as two independent adversarial networks which critique the video quality and optimize for robustness. Using this technique, we are able to achieve state-of-the-art results in deep learning-based video watermarking and produce watermarked videos which have minimal visual distortion and are robust against common video processing operations.

==> examples/bit_inverse/bit_inverse_big_lr.tsv <==
epoch	train.adv_loss	train.loss	train.mjpeg_acc	train.raw_acc	val.crop_acc	val.mjpeg_acc	val.psnr	val.scale_acc	val.ssim
1	NaN	1.382	0.535	0.529	0.508	0.509	42.096	0.509	0.989
2	NaN	1.378	0.545	0.541	0.539	0.537	42.132	0.533	0.989
3	NaN	1.376	0.55	0.546	0.547	0.547	42.049	0.544	0.988
4	NaN	1.371	0.549	0.544	0.556	0.558	42.13	0.555	0.988
5	NaN	1.366	0.553	0.548	0.559	0.56	42.068	0.557	0.988
6	NaN	1.362	0.554	0.548	0.536	0.539	42.075	0.537	0.988
7	NaN	1.353	0.559	0.553	0.555	0.557	42.016	0.552	0.986
8	NaN	1.343	0.56	0.554	0.554	0.559	42.048	0.554	0.986
9	NaN	1.331	0.562	0.556	0.527	0.527	42.148	0.522	0.977
10	NaN	1.322	0.558	0.552	0.559	0.564	42.069	0.559	0.98
11	NaN	1.289	0.572	0.565	0.57	0.572	42.028	0.569	0.981
12	NaN	1.271	0.584	0.577	0.537	0.539	42.007	0.535	0.983
13	NaN	1.241	0.602	0.593	0.636	0.64	42.042	0.632	0.973
14	NaN	1.14	0.644	0.631	0.675	0.681	41.996	0.669	0.976
15	NaN	1.062	0.671	0.659	0.681	0.691	42.007	0.677	0.972
16	NaN	1.017	0.687	0.674	0.708	0.719	41.994	0.704	0.974
17	NaN	0.978	0.705	0.69	0.721	0.73	42.013	0.712	0.972
18	NaN	0.957	0.713	0.7	0.665	0.675	41.997	0.653	0.978
19	NaN	0.94	0.724	0.706	0.753	0.764	42.026	0.748	0.965
20	NaN	0.974	0.73	0.712	0.743	0.765	42.022	0.738	0.974
21	NaN	0.869	0.767	0.744	0.804	0.817	42.004	0.796	0.972
22	NaN	0.813	0.791	0.767	0.792	0.799	41.996	0.77	0.978
23	NaN	0.773	0.808	0.783	0.819	0.833	42.043	0.803	0.964
24	NaN	0.722	0.821	0.799	0.839	0.853	42.051	0.825	0.962
25	NaN	0.676	0.835	0.813	0.833	0.85	42.121	0.823	0.965
26	NaN	0.661	0.844	0.824	0.886	0.894	42.042	0.875	0.96
27	NaN	0.612	0.856	0.836	0.879	0.895	42.051	0.859	0.96
28	NaN	0.627	0.852	0.827	0.878	0.889	42.076	0.866	0.961
29	NaN	0.613	0.859	0.836	0.88	0.892	42.103	0.858	0.959
30	NaN	0.555	0.883	0.859	0.934	0.944	42.078	0.922	0.957
31	NaN	0.497	0.899	0.877	0.898	0.915	42.113	0.889	0.962
32	NaN	0.485	0.904	0.882	0.938	0.947	42.066	0.92	0.96
33	NaN	0.488	0.904	0.878	0.926	0.933	42.027	0.893	0.971
34	NaN	0.466	0.912	0.887	0.926	0.942	42.118	0.903	0.962
35	NaN	0.421	0.919	0.903	0.926	0.939	42.063	0.903	0.962
36	NaN	0.403	0.923	0.905	0.932	0.948	42.068	0.91	0.964
37	NaN	0.515	0.902	0.872	0.948	0.959	42.073	0.929	0.96
38	NaN	0.443	0.917	0.895	0.949	0.958	42.05	0.927	0.961
39	NaN	0.385	0.93	0.908	0.967	0.974	42.073	0.954	0.954
40	NaN	0.33	0.938	0.927	0.961	0.972	42.062	0.947	0.955
41	NaN	0.335	0.939	0.923	0.962	0.967	42.088	0.94	0.955
42	NaN	0.362	0.935	0.914	0.944	0.953	42.067	0.909	0.958
43	NaN	0.371	0.929	0.914	0.972	0.979	42.066	0.952	0.957
44	NaN	0.333	0.942	0.926	0.971	0.979	42.066	0.949	0.954
45	NaN	0.331	0.946	0.923	0.972	0.98	42.085	0.948	0.956
46	NaN	0.333	0.944	0.924	0.976	0.982	42.068	0.951	0.958
47	NaN	0.306	0.947	0.933	0.982	0.987	42.071	0.957	0.952
48	NaN	0.294	0.953	0.935	0.984	0.99	42.087	0.965	0.951
49	NaN	0.306	0.948	0.93	0.979	0.987	42.064	0.96	0.959
50	NaN	0.317	0.942	0.929	0.979	0.987	42.071	0.962	0.957
51	NaN	0.263	0.955	0.943	0.979	0.984	42.08	0.953	0.954
52	NaN	0.287	0.951	0.938	0.981	0.987	42.092	0.958	0.953
53	NaN	0.267	0.957	0.942	0.984	0.989	42.077	0.965	0.953
54	NaN	0.252	0.959	0.946	0.97	0.982	42.06	0.948	0.96
55	NaN	0.26	0.956	0.944	0.98	0.987	42.06	0.963	0.955
56	NaN	0.248	0.959	0.948	0.966	0.972	42.072	0.923	0.956
57	NaN	0.292	0.951	0.935	0.981	0.985	42.082	0.957	0.955
58	NaN	0.223	0.962	0.952	0.985	0.99	42.078	0.963	0.949
59	NaN	0.268	0.956	0.94	0.975	0.982	42.064	0.95	0.959
60	NaN	0.306	0.95	0.936	0.966	0.979	42.072	0.945	0.96
61	NaN	0.266	0.953	0.942	0.988	0.992	42.064	0.968	0.95
62	NaN	0.245	0.959	0.95	0.96	0.966	42.073	0.91	0.951
63	NaN	0.238	0.957	0.951	0.975	0.985	42.093	0.945	0.953
64	NaN	0.225	0.964	0.953	0.974	0.983	42.066	0.949	0.956
65	NaN	0.249	0.957	0.949	0.979	0.986	42.055	0.955	0.951
66	NaN	0.213	0.965	0.956	0.988	0.992	42.086	0.968	0.95
67	NaN	0.225	0.959	0.956	0.951	0.969	42.049	0.928	0.968
68	NaN	0.219	0.961	0.954	0.963	0.974	42.069	0.928	0.955
69	NaN	0.268	0.953	0.944	0.986	0.992	42.063	0.964	0.95
70	NaN	0.181	0.97	0.965	0.989	0.992	42.052	0.968	0.948
71	NaN	0.173	0.97	0.966	0.981	0.988	42.078	0.953	0.952
72	NaN	0.163	0.971	0.968	0.98	0.986	42.057	0.951	0.953
73	NaN	0.206	0.965	0.958	0.979	0.984	42.051	0.948	0.953
74	NaN	0.204	0.965	0.959	0.973	0.979	42.072	0.928	0.949
75	NaN	0.197	0.966	0.963	0.968	0.977	42.073	0.925	0.954
76	NaN	0.178	0.969	0.966	0.973	0.981	42.055	0.939	0.957
77	NaN	0.199	0.964	0.961	0.973	0.978	42.065	0.929	0.951
78	NaN	0.184	0.968	0.963	0.99	0.992	42.069	0.969	0.945
79	NaN	0.178	0.968	0.964	0.988	0.992	42.056	0.966	0.95
80	NaN	0.221	0.962	0.955	0.982	0.985	42.071	0.947	0.95
81	NaN	0.213	0.962	0.956	0.978	0.983	42.075	0.939	0.951
82	NaN	0.216	0.963	0.956	0.961	0.966	42.058	0.905	0.949
83	NaN	0.19	0.966	0.963	0.985	0.99	42.062	0.958	0.959
84	NaN	0.164	0.972	0.967	0.993	0.995	42.058	0.976	0.948
85	NaN	0.134	0.978	0.976	0.995	0.997	42.052	0.981	0.948
86	NaN	0.121	0.981	0.976	0.995	0.997	42.053	0.98	0.947
87	NaN	0.131	0.979	0.974	0.994	0.996	42.053	0.978	0.946
88	NaN	0.124	0.979	0.976	0.994	0.996	42.053	0.978	0.946
89	NaN	0.119	0.979	0.978	0.995	0.997	42.052	0.982	0.946
90	NaN	0.122	0.98	0.979	0.99	0.994	42.046	0.97	0.949
91	NaN	0.112	0.98	0.981	0.996	0.998	42.05	0.984	0.946
92	NaN	0.112	0.981	0.979	0.996	0.997	42.056	0.983	0.947
93	NaN	0.12	0.981	0.976	0.995	0.996	42.053	0.977	0.945
94	NaN	0.112	0.981	0.981	0.996	0.997	42.05	0.98	0.947
95	NaN	0.128	0.979	0.976	0.994	0.997	42.055	0.979	0.945
96	NaN	0.119	0.981	0.98	0.995	0.997	42.052	0.981	0.948
97	NaN	0.113	0.98	0.98	0.996	0.997	42.056	0.981	0.946
98	NaN	0.122	0.978	0.979	0.995	0.998	42.052	0.982	0.947
99	NaN	0.108	0.982	0.981	0.996	0.997	42.055	0.981	0.946
100	NaN	0.11	0.981	0.981	0.996	0.998	42.052	0.984	0.947
101	NaN	0.113	0.982	0.98	0.995	0.997	42.058	0.981	0.945
102	NaN	0.109	0.982	0.981	0.995	0.996	42.058	0.981	0.945
103	NaN	0.11	0.983	0.981	0.996	0.997	42.061	0.982	0.945
104	NaN	0.108	0.983	0.98	0.991	0.995	42.056	0.974	0.948
105	NaN	0.126	0.978	0.976	0.996	0.997	42.059	0.983	0.945
106	NaN	0.122	0.981	0.976	0.994	0.996	42.062	0.976	0.945
107	NaN	0.108	0.982	0.981	0.994	0.997	42.057	0.982	0.946
108	NaN	0.109	0.982	0.98	0.994	0.994	42.056	0.978	0.946
109	NaN	0.116	0.981	0.978	0.994	0.996	42.054	0.98	0.947
110	NaN	0.1	0.983	0.982	0.995	0.997	42.053	0.982	0.946
111	NaN	0.107	0.983	0.98	0.996	0.997	42.057	0.983	0.945
112	NaN	0.105	0.983	0.981	0.995	0.997	42.06	0.983	0.945
113	NaN	0.112	0.982	0.98	0.995	0.997	42.058	0.982	0.946
114	NaN	0.108	0.983	0.981	0.995	0.997	42.054	0.979	0.947
115	NaN	0.112	0.981	0.98	0.996	0.997	42.062	0.98	0.946
116	NaN	0.114	0.981	0.979	0.995	0.997	42.056	0.981	0.947
117	NaN	0.109	0.98	0.981	0.996	0.998	42.06	0.982	0.945
118	NaN	0.108	0.981	0.982	0.996	0.998	42.054	0.986	0.947
119	NaN	0.098	0.984	0.983	0.995	0.997	42.053	0.983	0.946
120	NaN	0.093	0.983	0.984	0.996	0.998	42.054	0.983	0.944
121	NaN	0.1	0.983	0.982	0.996	0.998	42.062	0.984	0.945
122	NaN	0.108	0.981	0.981	0.993	0.996	42.064	0.978	0.946
123	NaN	0.107	0.981	0.982	0.996	0.998	42.058	0.983	0.945
124	NaN	0.108	0.982	0.98	0.995	0.997	42.054	0.982	0.947
125	NaN	0.1	0.982	0.982	0.995	0.997	42.061	0.98	0.945
126	NaN	0.097	0.983	0.983	0.996	0.998	42.06	0.983	0.944
127	NaN	0.114	0.982	0.98	0.997	0.997	42.062	0.983	0.945
128	NaN	0.102	0.982	0.982	0.995	0.997	42.057	0.981	0.946
129	NaN	0.112	0.982	0.979	0.996	0.998	42.062	0.982	0.945
130	NaN	0.094	0.982	0.985	0.996	0.998	42.055	0.983	0.946
131	NaN	0.11	0.982	0.979	0.996	0.998	42.064	0.983	0.945
132	NaN	0.114	0.983	0.979	0.996	0.998	42.064	0.983	0.945
133	NaN	0.101	0.984	0.982	0.996	0.997	42.061	0.983	0.944
134	NaN	0.086	0.984	0.986	0.996	0.998	42.06	0.985	0.945
135	NaN	0.099	0.985	0.982	0.996	0.998	42.062	0.983	0.944
136	NaN	0.093	0.984	0.985	0.996	0.998	42.056	0.984	0.946
137	NaN	0.091	0.984	0.984	0.995	0.996	42.056	0.981	0.946
138	NaN	0.095	0.983	0.984	0.996	0.998	42.059	0.984	0.945
139	NaN	0.103	0.984	0.979	0.995	0.997	42.057	0.981	0.945
140	NaN	0.092	0.984	0.985	0.996	0.998	42.056	0.981	0.945
141	NaN	0.108	0.982	0.981	0.996	0.997	42.06	0.983	0.944
142	NaN	0.094	0.984	0.983	0.996	0.997	42.059	0.981	0.945
143	NaN	0.088	0.984	0.985	0.996	0.997	42.059	0.983	0.945
144	NaN	0.103	0.984	0.981	0.995	0.997	42.059	0.98	0.946
145	NaN	0.104	0.983	0.982	0.995	0.997	42.061	0.984	0.945
146	NaN	0.095	0.984	0.984	0.995	0.997	42.056	0.983	0.945
147	NaN	0.106	0.983	0.981	0.996	0.997	42.059	0.982	0.945
148	NaN	0.099	0.983	0.981	0.997	0.997	42.056	0.984	0.945
149	NaN	0.099	0.984	0.984	0.996	0.997	42.057	0.981	0.945
150	NaN	0.101	0.982	0.983	0.997	0.998	42.061	0.983	0.945


==> examples/bit_inverse/bit_inverse_small_lr.tsv <==
epoch	train.adv_loss	train.loss	train.mjpeg_acc	train.raw_acc	val.crop_acc	val.mjpeg_acc	val.psnr	val.scale_acc	val.ssim
1	NaN	1.383	0.528	0.523	0.52	0.52	42.468	0.516	0.99
2	NaN	1.38	0.539	0.533	0.531	0.53	42.543	0.527	0.99
3	NaN	1.378	0.547	0.543	0.544	0.544	42.633	0.542	0.99
4	NaN	1.376	0.547	0.543	0.549	0.549	42.377	0.547	0.989
5	NaN	1.376	0.549	0.545	0.556	0.558	42.299	0.554	0.989
6	NaN	1.374	0.55	0.545	0.51	0.51	42.309	0.509	0.989
7	NaN	1.371	0.552	0.546	0.559	0.56	42.466	0.557	0.989
8	NaN	1.367	0.553	0.548	0.55	0.553	42.245	0.55	0.989
9	NaN	1.365	0.554	0.548	0.556	0.558	42.413	0.554	0.989
10	NaN	1.366	0.552	0.547	0.539	0.543	42.118	0.538	0.989
11	NaN	1.364	0.551	0.545	0.559	0.562	42.441	0.556	0.988
12	NaN	1.359	0.558	0.551	0.537	0.538	42.429	0.535	0.988
13	NaN	1.356	0.555	0.549	0.563	0.567	42.364	0.562	0.988
14	NaN	1.354	0.558	0.552	0.559	0.563	42.389	0.558	0.988
15	NaN	1.353	0.556	0.549	0.56	0.562	42.463	0.558	0.988
16	NaN	1.351	0.556	0.55	0.561	0.569	42.37	0.565	0.988
17	NaN	1.349	0.558	0.55	0.561	0.565	42.319	0.56	0.988
18	NaN	1.345	0.563	0.556	0.558	0.565	42.306	0.561	0.987
19	NaN	1.346	0.562	0.555	0.563	0.57	42.245	0.563	0.987
20	NaN	1.338	0.568	0.559	0.568	0.575	42.262	0.567	0.987
21	NaN	1.335	0.567	0.557	0.582	0.589	42.315	0.583	0.986
22	NaN	1.329	0.57	0.56	0.564	0.57	42.33	0.561	0.986
23	NaN	1.323	0.575	0.563	0.559	0.568	42.295	0.563	0.986
24	NaN	1.315	0.575	0.564	0.577	0.584	42.369	0.577	0.986
25	NaN	1.312	0.579	0.567	0.573	0.584	42.175	0.577	0.985
26	NaN	1.306	0.581	0.571	0.562	0.572	42.26	0.565	0.985
27	NaN	1.3	0.581	0.571	0.575	0.582	42.248	0.574	0.984
28	NaN	1.297	0.581	0.572	0.592	0.601	42.356	0.593	0.985
29	NaN	1.288	0.591	0.579	0.59	0.6	42.236	0.592	0.983
30	NaN	1.287	0.589	0.576	0.602	0.612	42.233	0.603	0.983
31	NaN	1.276	0.596	0.584	0.611	0.619	42.335	0.611	0.982
32	NaN	1.266	0.597	0.586	0.609	0.618	42.367	0.61	0.98
33	NaN	1.264	0.601	0.587	0.593	0.601	42.329	0.593	0.981
34	NaN	1.253	0.608	0.595	0.618	0.631	42.381	0.62	0.981
35	NaN	1.238	0.61	0.598	0.594	0.603	42.281	0.595	0.98
36	NaN	1.226	0.616	0.602	0.623	0.632	42.325	0.624	0.976
37	NaN	1.223	0.62	0.605	0.622	0.631	42.29	0.623	0.977
38	NaN	1.212	0.623	0.609	0.62	0.629	42.303	0.618	0.977
39	NaN	1.2	0.629	0.615	0.638	0.65	42.408	0.642	0.979
40	NaN	1.184	0.634	0.622	0.641	0.655	42.354	0.645	0.978
41	NaN	1.167	0.647	0.631	0.637	0.65	42.638	0.639	0.981
42	NaN	1.162	0.653	0.634	0.65	0.662	42.234	0.651	0.976
43	NaN	1.141	0.659	0.642	0.658	0.674	42.308	0.666	0.973
44	NaN	1.127	0.662	0.644	0.671	0.687	42.301	0.676	0.975
45	NaN	1.111	0.671	0.65	0.655	0.671	42.662	0.66	0.977
46	NaN	1.088	0.683	0.664	0.704	0.716	42.578	0.705	0.974
47	NaN	1.063	0.695	0.676	0.698	0.713	42.733	0.705	0.976
48	NaN	1.042	0.701	0.683	0.708	0.725	42.275	0.715	0.974
49	NaN	1.027	0.706	0.686	0.72	0.731	42.371	0.723	0.971
50	NaN	0.998	0.716	0.699	0.727	0.741	42.303	0.731	0.97
51	NaN	0.977	0.724	0.708	0.731	0.743	42.268	0.734	0.974
52	NaN	0.963	0.73	0.713	0.734	0.749	42.397	0.739	0.971
53	NaN	0.944	0.735	0.718	0.738	0.75	42.491	0.738	0.977
54	NaN	0.919	0.74	0.725	0.72	0.732	43.117	0.719	0.978
55	NaN	0.911	0.747	0.731	0.755	0.768	42.781	0.76	0.968
56	NaN	0.886	0.754	0.739	0.76	0.776	42.483	0.764	0.971
57	NaN	0.874	0.756	0.74	0.767	0.783	42.771	0.772	0.97
58	NaN	0.854	0.765	0.746	0.772	0.79	42.676	0.779	0.97
59	NaN	0.842	0.774	0.752	0.778	0.795	42.571	0.783	0.969
60	NaN	0.818	0.781	0.761	0.772	0.785	43.114	0.773	0.974
61	NaN	0.806	0.781	0.762	0.786	0.801	42.6	0.79	0.969
62	NaN	0.783	0.789	0.773	0.783	0.793	43.168	0.778	0.975
63	NaN	0.779	0.793	0.774	0.772	0.787	42.559	0.769	0.977
64	NaN	0.763	0.798	0.78	0.791	0.805	42.545	0.79	0.977
65	NaN	0.761	0.801	0.781	0.809	0.823	42.624	0.81	0.966
66	NaN	0.727	0.817	0.796	0.792	0.808	42.972	0.785	0.972
67	NaN	0.7	0.824	0.806	0.822	0.846	42.627	0.831	0.967
68	NaN	0.691	0.827	0.805	0.823	0.843	42.736	0.825	0.969
69	NaN	0.673	0.836	0.814	0.849	0.87	42.572	0.855	0.966
70	NaN	0.648	0.847	0.826	0.862	0.879	42.833	0.865	0.97
71	NaN	0.652	0.852	0.827	0.865	0.879	43.274	0.86	0.974
72	NaN	0.605	0.865	0.846	0.874	0.893	42.634	0.876	0.965
73	NaN	0.591	0.869	0.847	0.889	0.904	42.798	0.891	0.968
74	NaN	0.567	0.881	0.859	0.89	0.908	42.612	0.891	0.967
75	NaN	0.558	0.889	0.869	0.848	0.869	43.196	0.833	0.973
76	NaN	0.527	0.899	0.877	0.925	0.943	42.562	0.928	0.967
77	NaN	0.505	0.909	0.888	0.93	0.948	42.708	0.93	0.966
78	NaN	0.491	0.918	0.893	0.927	0.952	42.612	0.93	0.965
79	NaN	0.478	0.928	0.897	0.952	0.973	42.945	0.951	0.969
80	NaN	0.459	0.935	0.906	0.947	0.967	43.034	0.946	0.97
81	NaN	0.444	0.935	0.909	0.925	0.95	42.731	0.912	0.966
82	NaN	0.415	0.945	0.917	0.947	0.968	42.752	0.942	0.967
83	NaN	0.397	0.948	0.923	0.966	0.986	42.782	0.969	0.965
84	NaN	0.4	0.946	0.919	0.964	0.983	42.644	0.968	0.966
85	NaN	0.381	0.949	0.925	0.965	0.984	42.604	0.968	0.968
86	NaN	0.361	0.952	0.929	0.947	0.965	43.331	0.937	0.973
87	NaN	0.353	0.954	0.928	0.972	0.987	42.781	0.969	0.967
88	NaN	0.355	0.951	0.929	0.968	0.985	42.65	0.967	0.965
89	NaN	0.34	0.951	0.933	0.973	0.988	42.689	0.973	0.964
90	NaN	0.335	0.955	0.932	0.96	0.975	42.664	0.952	0.966
91	NaN	0.323	0.956	0.939	0.977	0.988	42.701	0.972	0.963
92	NaN	0.311	0.958	0.937	0.977	0.989	42.83	0.973	0.966
93	NaN	0.334	0.956	0.93	0.971	0.983	42.703	0.96	0.966
94	NaN	0.317	0.957	0.937	0.978	0.991	42.688	0.976	0.964
95	NaN	0.309	0.959	0.935	0.975	0.986	42.806	0.968	0.965
96	NaN	0.309	0.957	0.937	0.977	0.988	42.845	0.97	0.966
97	NaN	0.296	0.958	0.939	0.968	0.977	43.289	0.957	0.974
98	NaN	0.291	0.958	0.942	0.963	0.975	42.814	0.952	0.969
99	NaN	0.284	0.96	0.944	0.982	0.992	42.753	0.976	0.965
100	NaN	0.281	0.96	0.945	0.981	0.991	42.644	0.978	0.965
101	NaN	0.284	0.96	0.941	0.953	0.962	43.206	0.924	0.971
102	NaN	0.303	0.956	0.935	0.97	0.979	42.902	0.958	0.969
103	NaN	0.283	0.96	0.941	0.979	0.988	42.793	0.969	0.964
104	NaN	0.268	0.963	0.943	0.973	0.981	42.798	0.955	0.965
105	NaN	0.261	0.964	0.947	0.981	0.99	42.766	0.972	0.964
106	NaN	0.28	0.962	0.939	0.981	0.989	42.767	0.973	0.964
107	NaN	0.273	0.96	0.943	0.983	0.991	42.934	0.978	0.968
108	NaN	0.263	0.963	0.943	0.972	0.982	43.08	0.959	0.971
109	NaN	0.285	0.958	0.939	0.978	0.989	42.862	0.968	0.965
110	NaN	0.238	0.967	0.951	0.976	0.986	43.033	0.968	0.967
111	NaN	0.256	0.964	0.946	0.981	0.99	42.721	0.972	0.965
112	NaN	0.241	0.966	0.95	0.971	0.98	42.866	0.952	0.965
113	NaN	0.239	0.966	0.951	0.988	0.994	42.86	0.981	0.963
114	NaN	0.236	0.966	0.951	0.981	0.988	42.823	0.971	0.965
115	NaN	0.267	0.96	0.943	0.981	0.991	42.838	0.972	0.962
116	NaN	0.234	0.968	0.95	0.986	0.992	42.835	0.977	0.964
117	NaN	0.249	0.961	0.948	0.983	0.991	42.878	0.974	0.964
118	NaN	0.231	0.966	0.951	0.986	0.992	42.752	0.975	0.962
119	NaN	0.223	0.968	0.956	0.984	0.992	42.978	0.979	0.966
120	NaN	0.218	0.967	0.955	0.945	0.954	43.367	0.923	0.975
121	NaN	0.222	0.967	0.953	0.988	0.994	42.887	0.978	0.964
122	NaN	0.232	0.965	0.951	0.985	0.99	42.812	0.971	0.964
123	NaN	0.236	0.963	0.954	0.984	0.991	42.825	0.972	0.962
124	NaN	0.223	0.965	0.954	0.982	0.989	42.785	0.968	0.962
125	NaN	0.209	0.968	0.957	0.982	0.989	42.799	0.971	0.964
126	NaN	0.207	0.969	0.956	0.98	0.991	42.832	0.967	0.961
127	NaN	0.228	0.965	0.952	0.981	0.989	43.105	0.971	0.969
128	NaN	0.234	0.963	0.951	0.979	0.988	42.797	0.962	0.964
129	NaN	0.213	0.969	0.954	0.984	0.991	42.877	0.972	0.964
130	NaN	0.188	0.97	0.964	0.981	0.988	43.103	0.971	0.968
131	NaN	0.206	0.969	0.956	0.991	0.995	43.016	0.982	0.967
132	NaN	0.221	0.967	0.952	0.986	0.992	42.771	0.975	0.963
133	NaN	0.207	0.969	0.955	0.947	0.957	43.011	0.921	0.969
134	NaN	0.19	0.969	0.962	0.978	0.985	42.925	0.96	0.963
135	NaN	0.204	0.969	0.957	0.988	0.993	43.022	0.975	0.967
136	NaN	0.194	0.969	0.961	0.974	0.983	42.894	0.951	0.963
137	NaN	0.198	0.968	0.959	0.987	0.992	43.158	0.977	0.968
138	NaN	0.191	0.969	0.962	0.98	0.986	42.817	0.969	0.964
139	NaN	0.212	0.969	0.951	0.989	0.994	42.834	0.98	0.964
140	NaN	0.187	0.97	0.962	0.991	0.995	42.872	0.983	0.963
141	NaN	0.214	0.966	0.954	0.98	0.987	42.951	0.965	0.964
142	NaN	0.187	0.97	0.961	0.99	0.994	42.794	0.98	0.962
143	NaN	0.177	0.973	0.963	0.988	0.992	42.837	0.977	0.962
144	NaN	0.195	0.971	0.956	0.99	0.994	42.827	0.98	0.962
145	NaN	0.208	0.967	0.954	0.856	0.866	43.444	0.807	0.976
146	NaN	0.307	0.947	0.932	0.984	0.99	42.715	0.976	0.961
147	NaN	0.211	0.968	0.954	0.984	0.99	42.834	0.971	0.963
148	NaN	0.193	0.971	0.957	0.988	0.994	42.999	0.979	0.964
149	NaN	0.188	0.973	0.963	0.988	0.992	42.985	0.974	0.966
150	NaN	0.197	0.969	0.961	0.975	0.981	43.344	0.958	0.971


==> examples/bit_inverse/no_inverse_big_lr.tsv <==
epoch	train.adv_loss	train.loss	train.mjpeg_acc	train.raw_acc	val.crop_acc	val.mjpeg_acc	val.psnr	val.scale_acc	val.ssim
1	NaN	1.388	0.5	0.499	0.501	0.501	42.268	0.5	0.99
2	NaN	1.389	0.498	0.496	0.508	0.508	42.098	0.507	0.989
3	NaN	1.388	0.507	0.507	0.504	0.503	42.081	0.501	0.989
4	NaN	1.385	0.517	0.514	0.526	0.526	42.036	0.521	0.989
5	NaN	1.383	0.532	0.528	0.533	0.532	41.981	0.53	0.988
6	NaN	1.38	0.542	0.539	0.542	0.543	41.998	0.54	0.989
7	NaN	1.381	0.541	0.538	0.542	0.541	41.993	0.535	0.989
8	NaN	1.38	0.541	0.538	0.546	0.545	41.999	0.541	0.989
9	NaN	1.378	0.544	0.54	0.55	0.55	41.993	0.548	0.989
10	NaN	1.379	0.547	0.543	0.532	0.533	41.972	0.53	0.989
11	NaN	1.379	0.543	0.537	0.553	0.552	42.005	0.549	0.989
12	NaN	1.378	0.547	0.543	0.546	0.545	41.976	0.543	0.989
13	NaN	1.378	0.544	0.539	0.543	0.544	41.997	0.538	0.988
14	NaN	1.377	0.547	0.541	0.545	0.546	41.999	0.54	0.989
15	NaN	1.376	0.55	0.546	0.554	0.555	42.01	0.55	0.988
16	NaN	1.372	0.55	0.545	0.558	0.559	41.972	0.555	0.987
17	NaN	1.371	0.547	0.541	0.557	0.559	41.997	0.555	0.988
18	NaN	1.367	0.55	0.545	0.556	0.559	42.06	0.555	0.988
19	NaN	1.366	0.551	0.547	0.555	0.557	42.068	0.55	0.986
20	NaN	1.362	0.551	0.547	0.562	0.566	41.989	0.56	0.986
21	NaN	1.357	0.555	0.55	0.547	0.548	42.033	0.544	0.986
22	NaN	1.352	0.554	0.548	0.554	0.556	42.02	0.551	0.986
23	NaN	1.353	0.557	0.549	0.551	0.554	41.975	0.549	0.987
24	NaN	1.349	0.557	0.552	0.562	0.567	42.011	0.562	0.987
25	NaN	1.362	0.55	0.546	0.559	0.561	42.014	0.556	0.986
26	NaN	1.355	0.555	0.551	0.558	0.56	42.007	0.556	0.985
27	NaN	1.355	0.554	0.549	0.539	0.541	41.995	0.538	0.987
28	NaN	1.354	0.556	0.549	0.567	0.571	41.998	0.565	0.986
29	NaN	1.343	0.564	0.558	0.566	0.57	41.985	0.565	0.985
30	NaN	1.34	0.561	0.552	0.552	0.557	41.989	0.554	0.985
31	NaN	1.336	0.564	0.558	0.564	0.571	41.989	0.567	0.985
32	NaN	1.336	0.568	0.56	0.562	0.569	41.998	0.565	0.985
33	NaN	1.335	0.565	0.555	0.554	0.562	42.076	0.557	0.987
34	NaN	1.334	0.568	0.559	0.564	0.568	42.018	0.562	0.987
35	NaN	1.347	0.561	0.554	0.533	0.534	41.954	0.532	0.988
36	NaN	1.346	0.561	0.553	0.547	0.555	42.013	0.55	0.986
37	NaN	1.321	0.578	0.566	0.576	0.586	42.016	0.577	0.985
38	NaN	1.328	0.57	0.562	0.557	0.564	42.025	0.556	0.986
39	NaN	1.332	0.567	0.559	0.561	0.571	41.985	0.565	0.985
40	NaN	1.324	0.571	0.563	0.572	0.585	41.998	0.579	0.985
41	NaN	1.318	0.578	0.568	0.561	0.57	41.976	0.563	0.985
42	NaN	1.32	0.573	0.564	0.553	0.562	42.005	0.556	0.985
43	NaN	1.308	0.579	0.569	0.579	0.586	41.997	0.579	0.985
44	NaN	1.311	0.581	0.571	0.566	0.57	41.974	0.565	0.985
45	NaN	1.314	0.579	0.568	0.568	0.582	42.004	0.577	0.986
46	NaN	1.313	0.58	0.567	0.586	0.603	42.015	0.595	0.985
47	NaN	1.306	0.581	0.572	0.588	0.599	42.005	0.592	0.984
48	NaN	1.307	0.584	0.573	0.583	0.593	42.03	0.586	0.985
49	NaN	1.302	0.586	0.576	0.593	0.607	42.019	0.601	0.985
50	NaN	1.298	0.587	0.575	0.586	0.6	42.008	0.592	0.984
51	NaN	1.313	0.577	0.564	0.542	0.546	41.964	0.543	0.985
52	NaN	1.306	0.582	0.568	0.58	0.593	42.006	0.584	0.984
53	NaN	1.305	0.578	0.569	0.58	0.59	41.998	0.579	0.984
54	NaN	1.297	0.577	0.568	0.579	0.589	41.999	0.58	0.985
55	NaN	1.301	0.58	0.571	0.585	0.601	42.019	0.595	0.986
56	NaN	1.3	0.585	0.574	0.578	0.591	42.007	0.584	0.985
57	NaN	1.3	0.583	0.572	0.585	0.596	41.989	0.588	0.984
58	NaN	1.3	0.586	0.574	0.583	0.593	41.975	0.584	0.985
59	NaN	1.305	0.58	0.567	0.543	0.549	42.017	0.545	0.985
60	NaN	1.3	0.588	0.577	0.566	0.574	41.978	0.566	0.985
61	NaN	1.298	0.588	0.577	0.584	0.593	42.006	0.582	0.984
62	NaN	1.302	0.585	0.577	0.577	0.584	41.99	0.576	0.984
63	NaN	1.309	0.58	0.568	0.574	0.582	42.014	0.574	0.985
64	NaN	1.309	0.583	0.572	0.572	0.579	42.001	0.572	0.984
65	NaN	1.297	0.594	0.581	0.584	0.596	41.992	0.585	0.985
66	NaN	1.291	0.588	0.576	0.596	0.608	42.008	0.6	0.983
67	NaN	1.28	0.59	0.577	0.597	0.608	42.004	0.599	0.983
68	NaN	1.283	0.592	0.577	0.594	0.603	42.005	0.595	0.983
69	NaN	1.277	0.595	0.584	0.608	0.622	42.007	0.61	0.983
70	NaN	1.279	0.595	0.58	0.595	0.606	42.004	0.599	0.983
71	NaN	1.28	0.592	0.579	0.603	0.613	42.002	0.604	0.982
72	NaN	1.273	0.596	0.585	0.586	0.596	42.003	0.585	0.983
73	NaN	1.27	0.597	0.584	0.605	0.615	42.004	0.603	0.982
74	NaN	1.27	0.594	0.582	0.602	0.612	42.003	0.601	0.982
75	NaN	1.271	0.594	0.582	0.605	0.613	42.009	0.601	0.982
76	NaN	1.268	0.6	0.586	0.605	0.618	42.012	0.606	0.982
77	NaN	1.267	0.598	0.584	0.604	0.617	42.002	0.606	0.982
78	NaN	1.267	0.598	0.586	0.598	0.609	42.001	0.597	0.981
79	NaN	1.269	0.6	0.586	0.611	0.626	42.016	0.616	0.982
80	NaN	1.266	0.601	0.587	0.613	0.624	42.01	0.61	0.982
81	NaN	1.265	0.598	0.586	0.611	0.624	42.008	0.613	0.982
82	NaN	1.264	0.603	0.587	0.599	0.611	42.013	0.598	0.981
83	NaN	1.265	0.604	0.59	0.613	0.622	42.008	0.61	0.981
84	NaN	1.259	0.603	0.588	0.606	0.616	42.016	0.606	0.982
85	NaN	1.261	0.604	0.59	0.607	0.617	42.008	0.604	0.981
86	NaN	1.26	0.605	0.589	0.605	0.618	42.012	0.607	0.981
87	NaN	1.267	0.6	0.584	0.604	0.613	42.015	0.603	0.982
88	NaN	1.265	0.597	0.582	0.616	0.628	42.007	0.613	0.982
89	NaN	1.265	0.602	0.591	0.613	0.624	42.02	0.614	0.981
90	NaN	1.264	0.601	0.587	0.593	0.6	42.002	0.587	0.981
91	NaN	1.258	0.607	0.593	0.618	0.629	42.013	0.617	0.981
92	NaN	1.261	0.603	0.59	0.613	0.622	42.016	0.611	0.981
93	NaN	1.266	0.606	0.592	0.615	0.625	42.01	0.613	0.98
94	NaN	1.263	0.602	0.586	0.624	0.636	42.01	0.622	0.981
95	NaN	1.26	0.604	0.588	0.618	0.627	42.012	0.614	0.981
96	NaN	1.259	0.607	0.592	0.615	0.626	42.011	0.611	0.981
97	NaN	1.256	0.61	0.593	0.622	0.631	42.01	0.617	0.981
98	NaN	1.254	0.612	0.596	0.612	0.624	42.015	0.613	0.981
99	NaN	1.252	0.613	0.599	0.617	0.627	42.009	0.613	0.98
100	NaN	1.257	0.611	0.595	0.629	0.641	42.018	0.626	0.981
101	NaN	1.255	0.608	0.594	0.611	0.622	42.011	0.608	0.98
102	NaN	1.254	0.612	0.596	0.626	0.638	42.017	0.622	0.981
103	NaN	1.253	0.611	0.596	0.622	0.635	42.008	0.622	0.981
104	NaN	1.252	0.614	0.598	0.6	0.612	42.01	0.6	0.982
105	NaN	1.257	0.61	0.594	0.618	0.633	42.004	0.617	0.98
106	NaN	1.253	0.612	0.596	0.624	0.636	42.012	0.624	0.98
107	NaN	1.25	0.61	0.596	0.614	0.628	42.01	0.613	0.98
108	NaN	1.252	0.615	0.599	0.621	0.635	42.014	0.623	0.981
109	NaN	1.252	0.613	0.595	0.61	0.621	42.01	0.608	0.98
110	NaN	1.251	0.613	0.597	0.629	0.641	42.018	0.626	0.98
111	NaN	1.253	0.61	0.593	0.633	0.644	42.016	0.634	0.981
112	NaN	1.247	0.617	0.601	0.631	0.645	42.015	0.632	0.981
113	NaN	1.253	0.613	0.597	0.624	0.638	42.015	0.624	0.981
114	NaN	1.249	0.612	0.598	0.622	0.635	42.009	0.622	0.98
115	NaN	1.252	0.616	0.597	0.631	0.644	42.012	0.627	0.98
116	NaN	1.245	0.615	0.599	0.633	0.645	42.016	0.632	0.981
117	NaN	1.244	0.614	0.598	0.631	0.643	42.01	0.628	0.981
118	NaN	1.254	0.61	0.592	0.626	0.639	42.009	0.619	0.98
119	NaN	1.253	0.615	0.598	0.62	0.63	42.015	0.617	0.981
120	NaN	1.247	0.618	0.6	0.62	0.632	42.016	0.616	0.98
121	NaN	1.246	0.618	0.602	0.633	0.646	42.019	0.633	0.98
122	NaN	1.247	0.615	0.6	0.64	0.654	42.018	0.638	0.98
123	NaN	1.246	0.618	0.603	0.629	0.646	42.012	0.628	0.98
124	NaN	1.239	0.622	0.607	0.625	0.639	42.014	0.626	0.98
125	NaN	1.237	0.619	0.603	0.638	0.653	42.015	0.637	0.98
126	NaN	1.241	0.622	0.605	0.636	0.649	42.014	0.633	0.98
127	NaN	1.243	0.623	0.605	0.631	0.647	42.01	0.633	0.98
128	NaN	1.243	0.617	0.602	0.629	0.644	42.014	0.63	0.98
129	NaN	1.239	0.623	0.607	0.631	0.646	42.009	0.632	0.98
130	NaN	1.231	0.623	0.607	0.634	0.65	42.011	0.632	0.98
131	NaN	1.24	0.623	0.605	0.633	0.647	42.01	0.632	0.979
132	NaN	1.239	0.621	0.601	0.605	0.614	42.01	0.603	0.981
133	NaN	1.234	0.621	0.602	0.631	0.646	42.007	0.631	0.98
134	NaN	1.234	0.623	0.606	0.64	0.652	42.022	0.639	0.98
135	NaN	1.23	0.625	0.607	0.635	0.651	42.011	0.634	0.98
136	NaN	1.232	0.626	0.609	0.635	0.652	42.015	0.633	0.98
137	NaN	1.224	0.63	0.613	0.636	0.649	42.023	0.632	0.98
138	NaN	1.232	0.629	0.612	0.636	0.649	42.014	0.636	0.98
139	NaN	1.233	0.625	0.607	0.631	0.645	42.018	0.63	0.98
140	NaN	1.231	0.625	0.606	0.631	0.648	42.014	0.631	0.98
141	NaN	1.233	0.627	0.607	0.635	0.652	42.021	0.637	0.979
142	NaN	1.226	0.63	0.611	0.638	0.654	42.021	0.638	0.98
143	NaN	1.229	0.631	0.611	0.641	0.656	42.014	0.639	0.98
144	NaN	1.229	0.63	0.608	0.653	0.667	42.018	0.649	0.98
145	NaN	1.235	0.624	0.604	0.639	0.654	42.021	0.637	0.979
146	NaN	1.231	0.626	0.606	0.64	0.655	42.018	0.637	0.98
147	NaN	1.232	0.629	0.609	0.641	0.654	42.019	0.637	0.979
148	NaN	1.229	0.63	0.61	0.632	0.646	42.018	0.632	0.98
149	NaN	1.229	0.628	0.61	0.631	0.65	42.016	0.632	0.979
150	NaN	1.224	0.631	0.613	0.628	0.646	42.019	0.631	0.979
151	NaN	1.222	0.633	0.617	0.641	0.656	42.017	0.64	0.979
152	NaN	1.226	0.631	0.611	0.649	0.665	42.017	0.648	0.98
153	NaN	1.22	0.635	0.615	0.647	0.665	42.019	0.645	0.979
154	NaN	1.222	0.632	0.615	0.632	0.645	42.009	0.628	0.979
155	NaN	1.227	0.628	0.609	0.64	0.655	42.024	0.637	0.98
156	NaN	1.224	0.631	0.612	0.633	0.65	42.018	0.633	0.98
157	NaN	1.224	0.634	0.614	0.645	0.662	42.018	0.644	0.979
158	NaN	1.227	0.635	0.612	0.646	0.661	42.014	0.642	0.979
159	NaN	1.221	0.634	0.617	0.646	0.662	42.017	0.643	0.979
160	NaN	1.219	0.635	0.617	0.647	0.662	42.017	0.645	0.979
161	NaN	1.22	0.631	0.615	0.649	0.666	42.022	0.65	0.98
162	NaN	1.227	0.628	0.611	0.643	0.659	42.016	0.639	0.979
163	NaN	1.23	0.628	0.608	0.648	0.665	42.021	0.645	0.979
164	NaN	1.222	0.629	0.615	0.646	0.661	42.025	0.645	0.98
165	NaN	1.223	0.63	0.612	0.645	0.662	42.019	0.647	0.98
166	NaN	1.217	0.634	0.616	0.651	0.669	42.018	0.651	0.979
167	NaN	1.217	0.632	0.616	0.642	0.658	42.019	0.642	0.979
168	NaN	1.22	0.631	0.611	0.645	0.663	42.026	0.646	0.979
169	NaN	1.218	0.632	0.611	0.648	0.665	42.018	0.646	0.979
170	NaN	1.227	0.634	0.613	0.644	0.66	42.019	0.643	0.979
171	NaN	1.219	0.633	0.613	0.652	0.671	42.019	0.654	0.979
172	NaN	1.218	0.634	0.616	0.642	0.658	42.018	0.636	0.979
173	NaN	1.22	0.632	0.616	0.636	0.651	42.017	0.634	0.979
174	NaN	1.222	0.632	0.614	0.655	0.669	42.017	0.652	0.98
175	NaN	1.222	0.635	0.614	0.643	0.659	42.025	0.642	0.979
176	NaN	1.223	0.633	0.615	0.653	0.668	42.019	0.653	0.98
177	NaN	1.221	0.631	0.615	0.652	0.668	42.019	0.65	0.979
178	NaN	1.216	0.634	0.615	0.649	0.668	42.016	0.649	0.979
179	NaN	1.226	0.631	0.609	0.646	0.666	42.019	0.647	0.979
180	NaN	1.223	0.636	0.614	0.653	0.671	42.019	0.649	0.98
181	NaN	1.225	0.636	0.614	0.644	0.663	42.015	0.646	0.98
182	NaN	1.22	0.635	0.617	0.646	0.659	42.024	0.644	0.979
183	NaN	1.216	0.634	0.616	0.648	0.666	42.02	0.649	0.979
184	NaN	1.226	0.63	0.611	0.652	0.669	42.017	0.649	0.979
185	NaN	1.217	0.635	0.615	0.613	0.623	42.012	0.611	0.98
186	NaN	1.221	0.629	0.611	0.648	0.665	42.021	0.647	0.98
187	NaN	1.226	0.631	0.611	0.648	0.66	42.017	0.641	0.979
188	NaN	1.222	0.631	0.613	0.642	0.658	42.02	0.641	0.979
189	NaN	1.216	0.635	0.616	0.651	0.669	42.02	0.647	0.979
190	NaN	1.216	0.638	0.619	0.647	0.664	42.02	0.646	0.98
191	NaN	1.217	0.635	0.616	0.65	0.668	42.017	0.649	0.98
192	NaN	1.216	0.633	0.619	0.648	0.666	42.019	0.648	0.98
193	NaN	1.22	0.631	0.615	0.651	0.668	42.019	0.65	0.98
194	NaN	1.22	0.631	0.609	0.648	0.665	42.02	0.649	0.98
195	NaN	1.215	0.635	0.62	0.651	0.671	42.02	0.651	0.979
196	NaN	1.221	0.634	0.614	0.649	0.668	42.018	0.648	0.98
197	NaN	1.226	0.634	0.611	0.645	0.661	42.021	0.644	0.98
198	NaN	1.222	0.633	0.614	0.64	0.655	42.017	0.637	0.979
199	NaN	1.224	0.627	0.61	0.647	0.66	42.02	0.642	0.979
200	NaN	1.223	0.632	0.612	0.646	0.665	42.022	0.648	0.98
201	NaN	1.218	0.635	0.617	0.649	0.666	42.021	0.648	0.979
202	NaN	1.224	0.634	0.614	0.65	0.668	42.022	0.648	0.979
203	NaN	1.218	0.632	0.615	0.655	0.669	42.02	0.651	0.979
204	NaN	1.223	0.631	0.613	0.651	0.666	42.022	0.649	0.979
205	NaN	1.225	0.631	0.614	0.649	0.666	42.014	0.646	0.979
206	NaN	1.216	0.635	0.618	0.646	0.661	42.026	0.644	0.979
207	NaN	1.219	0.635	0.616	0.653	0.668	42.022	0.652	0.98
208	NaN	1.22	0.632	0.614	0.648	0.663	42.019	0.644	0.979
209	NaN	1.221	0.631	0.612	0.629	0.643	42.015	0.625	0.979
210	NaN	1.219	0.632	0.613	0.642	0.657	42.02	0.639	0.979
211	NaN	1.223	0.629	0.608	0.618	0.631	42.013	0.618	0.98
212	NaN	1.226	0.634	0.616	0.65	0.665	42.024	0.648	0.98
213	NaN	1.217	0.636	0.615	0.643	0.659	42.019	0.64	0.979
214	NaN	1.222	0.631	0.613	0.648	0.662	42.019	0.645	0.98
215	NaN	1.224	0.632	0.61	0.65	0.664	42.023	0.646	0.979
216	NaN	1.218	0.632	0.616	0.643	0.66	42.021	0.643	0.98
217	NaN	1.222	0.633	0.616	0.649	0.666	42.018	0.648	0.979
218	NaN	1.222	0.636	0.616	0.644	0.661	42.018	0.642	0.979
219	NaN	1.216	0.636	0.618	0.652	0.67	42.02	0.653	0.979
220	NaN	1.22	0.63	0.612	0.644	0.661	42.018	0.643	0.979
221	NaN	1.224	0.633	0.613	0.649	0.664	42.02	0.646	0.979
222	NaN	1.222	0.629	0.61	0.637	0.65	42.018	0.631	0.979
223	NaN	1.22	0.632	0.614	0.645	0.661	42.021	0.641	0.979
224	NaN	1.222	0.631	0.609	0.645	0.66	42.016	0.641	0.979
225	NaN	1.223	0.629	0.608	0.647	0.666	42.025	0.646	0.979
226	NaN	1.224	0.636	0.614	0.654	0.669	42.019	0.648	0.98
227	NaN	1.221	0.636	0.615	0.633	0.65	42.02	0.634	0.979
228	NaN	1.22	0.631	0.614	0.647	0.664	42.021	0.646	0.98
229	NaN	1.223	0.631	0.612	0.639	0.657	42.017	0.641	0.98
230	NaN	1.222	0.634	0.616	0.65	0.667	42.019	0.647	0.979
231	NaN	1.221	0.633	0.613	0.649	0.664	42.019	0.642	0.979
232	NaN	1.22	0.633	0.614	0.642	0.66	42.021	0.642	0.98
233	NaN	1.219	0.632	0.613	0.639	0.65	42.018	0.635	0.979
234	NaN	1.221	0.633	0.614	0.649	0.665	42.018	0.645	0.979
235	NaN	1.219	0.633	0.618	0.646	0.666	42.019	0.648	0.979
236	NaN	1.224	0.63	0.613	0.648	0.663	42.017	0.646	0.979
237	NaN	1.217	0.635	0.616	0.65	0.668	42.021	0.647	0.98
238	NaN	1.215	0.632	0.615	0.643	0.658	42.021	0.638	0.979
239	NaN	1.224	0.631	0.611	0.651	0.667	42.017	0.65	0.979
240	NaN	1.216	0.636	0.617	0.645	0.659	42.018	0.642	0.979
241	NaN	1.219	0.632	0.611	0.651	0.669	42.019	0.647	0.979
242	NaN	1.224	0.633	0.615	0.629	0.643	42.02	0.628	0.979
243	NaN	1.22	0.631	0.613	0.653	0.668	42.021	0.65	0.979
244	NaN	1.217	0.638	0.619	0.648	0.666	42.017	0.647	0.979
245	NaN	1.223	0.631	0.609	0.643	0.657	42.02	0.64	0.979
246	NaN	1.219	0.635	0.618	0.646	0.661	42.022	0.645	0.979
247	NaN	1.216	0.632	0.616	0.644	0.659	42.021	0.641	0.98
248	NaN	1.223	0.631	0.612	0.649	0.666	42.022	0.648	0.979
249	NaN	1.217	0.632	0.614	0.646	0.661	42.019	0.644	0.979
250	NaN	1.219	0.634	0.615	0.64	0.657	42.021	0.64	0.98
251	NaN	1.22	0.634	0.615	0.649	0.662	42.021	0.648	0.98
252	NaN	1.221	0.633	0.616	0.65	0.667	42.019	0.648	0.98
253	NaN	1.221	0.632	0.612	0.65	0.666	42.019	0.647	0.979
254	NaN	1.223	0.631	0.61	0.647	0.661	42.02	0.643	0.979
255	NaN	1.221	0.631	0.612	0.64	0.655	42.017	0.639	0.979
256	NaN	1.222	0.631	0.612	0.648	0.666	42.017	0.648	0.98
257	NaN	1.219	0.63	0.611	0.646	0.664	42.015	0.647	0.979
258	NaN	1.222	0.632	0.614	0.649	0.662	42.02	0.642	0.98
259	NaN	1.228	0.632	0.61	0.65	0.665	42.018	0.649	0.979
260	NaN	1.221	0.634	0.614	0.637	0.651	42.016	0.635	0.979
261	NaN	1.222	0.631	0.612	0.642	0.658	42.02	0.639	0.979
262	NaN	1.219	0.631	0.611	0.653	0.672	42.02	0.653	0.98
263	NaN	1.225	0.631	0.61	0.649	0.666	42.017	0.648	0.979
264	NaN	1.222	0.63	0.615	0.638	0.653	42.015	0.632	0.979
265	NaN	1.219	0.629	0.611	0.647	0.662	42.021	0.645	0.979
266	NaN	1.223	0.63	0.612	0.639	0.655	42.019	0.639	0.979
267	NaN	1.225	0.631	0.612	0.631	0.647	42.014	0.629	0.979
268	NaN	1.221	0.636	0.616	0.64	0.656	42.015	0.636	0.98
269	NaN	1.217	0.634	0.617	0.649	0.667	42.015	0.649	0.98
270	NaN	1.214	0.634	0.618	0.64	0.653	42.022	0.636	0.979
271	NaN	1.224	0.628	0.61	0.651	0.666	42.02	0.648	0.979
272	NaN	1.22	0.631	0.616	0.649	0.667	42.019	0.649	0.98
273	NaN	1.222	0.636	0.615	0.644	0.659	42.023	0.643	0.979
274	NaN	1.222	0.632	0.61	0.633	0.647	42.009	0.63	0.979
275	NaN	1.22	0.633	0.612	0.652	0.67	42.019	0.652	0.98
276	NaN	1.223	0.632	0.613	0.648	0.664	42.014	0.643	0.98
277	NaN	1.222	0.638	0.619	0.655	0.669	42.016	0.652	0.979
278	NaN	1.221	0.63	0.613	0.651	0.666	42.022	0.649	0.979
279	NaN	1.218	0.631	0.611	0.635	0.652	42.013	0.636	0.979
280	NaN	1.22	0.631	0.612	0.646	0.66	42.018	0.644	0.979
281	NaN	1.22	0.633	0.614	0.638	0.652	42.016	0.636	0.979
282	NaN	1.228	0.632	0.612	0.648	0.667	42.02	0.649	0.979
283	NaN	1.221	0.633	0.614	0.651	0.668	42.018	0.65	0.98
284	NaN	1.221	0.632	0.612	0.643	0.657	42.02	0.639	0.98
285	NaN	1.213	0.635	0.617	0.644	0.659	42.023	0.641	0.979
286	NaN	1.221	0.632	0.614	0.646	0.661	42.019	0.641	0.979
287	NaN	1.22	0.63	0.613	0.642	0.657	42.015	0.64	0.979
288	NaN	1.223	0.632	0.612	0.641	0.655	42.019	0.638	0.979
289	NaN	1.22	0.631	0.613	0.646	0.66	42.021	0.641	0.98
290	NaN	1.216	0.636	0.615	0.647	0.664	42.02	0.644	0.979
291	NaN	1.212	0.635	0.617	0.638	0.653	42.013	0.637	0.979
292	NaN	1.223	0.635	0.617	0.648	0.666	42.019	0.648	0.98
293	NaN	1.226	0.629	0.61	0.654	0.673	42.017	0.654	0.979
294	NaN	1.222	0.63	0.613	0.654	0.671	42.021	0.652	0.979
295	NaN	1.219	0.633	0.616	0.651	0.667	42.019	0.647	0.98
296	NaN	1.219	0.635	0.618	0.655	0.672	42.021	0.652	0.98
297	NaN	1.222	0.634	0.616	0.644	0.66	42.023	0.642	0.98
298	NaN	1.22	0.634	0.615	0.648	0.663	42.023	0.645	0.979
299	NaN	1.222	0.633	0.615	0.643	0.659	42.023	0.639	0.98
300	NaN	1.216	0.635	0.616	0.651	0.666	42.023	0.647	0.979


==> examples/bit_inverse/no_inverse_small_lr.tsv <==
epoch	train.adv_loss	train.loss	train.mjpeg_acc	train.raw_acc	val.crop_acc	val.mjpeg_acc	val.psnr	val.scale_acc	val.ssim
1	NaN	1.386	0.504	0.504	0.501	0.501	43.156	0.5	0.991
2	NaN	1.385	0.518	0.516	0.524	0.524	42.55	0.521	0.99
3	NaN	1.382	0.54	0.537	0.518	0.517	42.281	0.515	0.989
4	NaN	1.38	0.541	0.537	0.549	0.551	42.221	0.546	0.989
5	NaN	1.378	0.545	0.541	0.554	0.555	42.322	0.552	0.99
6	NaN	1.376	0.547	0.543	0.519	0.519	42.4	0.517	0.99
7	NaN	1.378	0.544	0.539	0.551	0.552	42.382	0.547	0.99
8	NaN	1.378	0.546	0.541	0.552	0.551	42.37	0.547	0.99
9	NaN	1.376	0.546	0.542	0.559	0.56	42.409	0.555	0.989
10	NaN	1.377	0.545	0.541	0.548	0.549	42.33	0.545	0.99
11	NaN	1.376	0.547	0.541	0.553	0.554	42.264	0.55	0.989
12	NaN	1.377	0.546	0.542	0.551	0.552	42.238	0.546	0.989
13	NaN	1.377	0.546	0.542	0.557	0.557	42.285	0.552	0.989
14	NaN	1.374	0.549	0.541	0.551	0.555	42.237	0.55	0.988
15	NaN	1.365	0.555	0.548	0.553	0.556	42.241	0.553	0.988
16	NaN	1.367	0.55	0.542	0.548	0.549	42.422	0.546	0.989
17	NaN	1.366	0.55	0.544	0.558	0.561	42.342	0.557	0.988
18	NaN	1.36	0.556	0.549	0.559	0.561	42.372	0.558	0.988
19	NaN	1.363	0.551	0.545	0.549	0.555	42.435	0.551	0.988
20	NaN	1.357	0.555	0.55	0.553	0.558	42.249	0.555	0.988
21	NaN	1.356	0.551	0.544	0.558	0.564	42.334	0.561	0.988
22	NaN	1.356	0.555	0.549	0.559	0.561	42.364	0.555	0.988
23	NaN	1.355	0.555	0.546	0.539	0.543	42.157	0.539	0.989
24	NaN	1.354	0.557	0.55	0.557	0.559	42.331	0.553	0.988
25	NaN	1.349	0.56	0.552	0.559	0.563	42.274	0.558	0.988
26	NaN	1.353	0.556	0.55	0.562	0.568	42.291	0.564	0.988
27	NaN	1.348	0.556	0.548	0.539	0.541	42.29	0.538	0.987
28	NaN	1.349	0.556	0.549	0.557	0.562	42.382	0.556	0.988
29	NaN	1.341	0.563	0.556	0.556	0.562	42.314	0.558	0.988
30	NaN	1.344	0.558	0.549	0.554	0.561	42.308	0.555	0.988
31	NaN	1.339	0.561	0.554	0.57	0.576	42.329	0.571	0.988
32	NaN	1.339	0.562	0.554	0.563	0.57	42.28	0.565	0.987
33	NaN	1.343	0.555	0.548	0.558	0.561	42.331	0.556	0.987
34	NaN	1.342	0.56	0.553	0.567	0.573	42.263	0.568	0.987
35	NaN	1.335	0.559	0.552	0.543	0.546	42.13	0.542	0.986
36	NaN	1.334	0.562	0.551	0.568	0.575	42.24	0.569	0.987
37	NaN	1.331	0.564	0.555	0.559	0.566	42.2	0.56	0.987
38	NaN	1.336	0.563	0.555	0.56	0.566	42.244	0.56	0.988
39	NaN	1.33	0.56	0.55	0.568	0.575	42.255	0.571	0.987
40	NaN	1.331	0.565	0.557	0.569	0.576	42.198	0.567	0.987
41	NaN	1.329	0.565	0.557	0.563	0.566	42.224	0.563	0.988
42	NaN	1.331	0.561	0.552	0.565	0.572	42.232	0.56	0.986
43	NaN	1.326	0.567	0.559	0.577	0.586	42.255	0.579	0.987
44	NaN	1.328	0.562	0.553	0.559	0.565	42.197	0.558	0.987
45	NaN	1.326	0.569	0.559	0.565	0.571	42.256	0.565	0.987
46	NaN	1.33	0.563	0.554	0.571	0.581	42.199	0.573	0.987
47	NaN	1.324	0.569	0.561	0.573	0.579	42.375	0.572	0.987
48	NaN	1.321	0.574	0.565	0.573	0.586	42.339	0.58	0.988
49	NaN	1.319	0.57	0.561	0.562	0.57	42.267	0.566	0.987
50	NaN	1.319	0.571	0.56	0.58	0.588	42.308	0.58	0.987
51	NaN	1.32	0.564	0.554	0.574	0.582	42.398	0.576	0.987
52	NaN	1.314	0.567	0.56	0.571	0.579	42.318	0.572	0.987
53	NaN	1.313	0.572	0.563	0.572	0.582	42.238	0.574	0.987
54	NaN	1.311	0.571	0.562	0.585	0.591	42.304	0.586	0.987
55	NaN	1.31	0.571	0.563	0.569	0.577	42.445	0.572	0.987
56	NaN	1.311	0.571	0.564	0.566	0.574	42.172	0.567	0.987
57	NaN	1.312	0.569	0.561	0.586	0.594	42.301	0.584	0.987
58	NaN	1.309	0.575	0.565	0.584	0.593	42.242	0.586	0.987
59	NaN	1.312	0.569	0.559	0.576	0.585	42.265	0.579	0.987
60	NaN	1.311	0.573	0.565	0.56	0.566	42.288	0.558	0.988
61	NaN	1.309	0.574	0.563	0.582	0.589	42.328	0.582	0.987
62	NaN	1.304	0.575	0.567	0.56	0.566	42.195	0.56	0.987
63	NaN	1.309	0.575	0.565	0.575	0.581	42.475	0.576	0.987
64	NaN	1.309	0.572	0.564	0.584	0.592	42.426	0.586	0.987
65	NaN	1.307	0.57	0.56	0.569	0.578	42.335	0.572	0.987
66	NaN	1.302	0.574	0.565	0.59	0.596	42.412	0.588	0.987
67	NaN	1.299	0.577	0.567	0.571	0.577	42.281	0.57	0.987
68	NaN	1.301	0.575	0.565	0.584	0.593	42.306	0.589	0.987
69	NaN	1.301	0.575	0.564	0.597	0.605	42.314	0.598	0.986
70	NaN	1.299	0.577	0.566	0.588	0.6	42.351	0.588	0.986
71	NaN	1.302	0.575	0.568	0.578	0.584	42.284	0.577	0.987
72	NaN	1.298	0.579	0.569	0.57	0.58	42.431	0.573	0.987
73	NaN	1.294	0.575	0.567	0.594	0.603	42.472	0.595	0.987
74	NaN	1.294	0.579	0.57	0.578	0.586	42.293	0.577	0.987
75	NaN	1.293	0.578	0.569	0.589	0.598	42.412	0.588	0.986
76	NaN	1.29	0.582	0.573	0.595	0.603	42.477	0.593	0.986
77	NaN	1.287	0.578	0.569	0.571	0.578	42.429	0.571	0.986
78	NaN	1.285	0.58	0.57	0.601	0.611	42.299	0.602	0.986
79	NaN	1.286	0.584	0.572	0.595	0.602	42.515	0.594	0.986
80	NaN	1.279	0.588	0.576	0.597	0.605	42.293	0.596	0.985
81	NaN	1.277	0.586	0.576	0.594	0.603	42.321	0.596	0.985
82	NaN	1.272	0.596	0.581	0.606	0.615	42.287	0.604	0.985
83	NaN	1.27	0.591	0.579	0.616	0.623	42.425	0.615	0.984
84	NaN	1.26	0.598	0.588	0.554	0.561	42.447	0.555	0.984
85	NaN	1.255	0.6	0.589	0.605	0.613	42.476	0.603	0.984
86	NaN	1.246	0.604	0.592	0.594	0.605	42.417	0.597	0.983
87	NaN	1.242	0.607	0.594	0.612	0.625	42.337	0.616	0.983
88	NaN	1.237	0.609	0.597	0.566	0.579	42.267	0.568	0.983
89	NaN	1.229	0.61	0.599	0.625	0.636	42.537	0.627	0.981
90	NaN	1.231	0.609	0.598	0.581	0.588	42.381	0.581	0.984
91	NaN	1.218	0.617	0.604	0.623	0.635	42.433	0.629	0.98
92	NaN	1.208	0.614	0.603	0.625	0.636	42.316	0.629	0.98
93	NaN	1.213	0.618	0.603	0.628	0.639	42.371	0.629	0.981
94	NaN	1.201	0.619	0.607	0.613	0.624	42.347	0.617	0.978
95	NaN	1.197	0.62	0.607	0.627	0.64	42.358	0.628	0.981
96	NaN	1.186	0.627	0.615	0.603	0.613	42.31	0.604	0.98
97	NaN	1.183	0.628	0.615	0.608	0.62	42.409	0.608	0.978
98	NaN	1.172	0.633	0.622	0.645	0.654	42.397	0.646	0.979
99	NaN	1.157	0.638	0.626	0.628	0.638	42.424	0.63	0.975
100	NaN	1.157	0.643	0.63	0.636	0.646	42.454	0.633	0.978
101	NaN	1.148	0.647	0.634	0.643	0.655	42.376	0.643	0.976
102	NaN	1.135	0.653	0.639	0.634	0.645	42.583	0.632	0.977
103	NaN	1.126	0.657	0.643	0.638	0.647	42.482	0.636	0.974
104	NaN	1.113	0.664	0.648	0.666	0.675	42.348	0.664	0.976
105	NaN	1.104	0.668	0.653	0.686	0.697	42.387	0.684	0.975
106	NaN	1.093	0.673	0.656	0.643	0.658	42.341	0.637	0.971
107	NaN	1.08	0.681	0.665	0.66	0.671	42.406	0.657	0.975
108	NaN	1.068	0.687	0.671	0.675	0.686	42.339	0.673	0.971
109	NaN	1.058	0.693	0.674	0.666	0.678	42.491	0.658	0.973
110	NaN	1.04	0.696	0.682	0.708	0.721	42.246	0.711	0.973
111	NaN	1.026	0.707	0.689	0.715	0.726	42.335	0.714	0.972
112	NaN	1.003	0.715	0.697	0.724	0.734	42.343	0.725	0.971
113	NaN	1.0	0.715	0.7	0.722	0.731	42.383	0.72	0.97
114	NaN	0.988	0.715	0.701	0.724	0.735	42.321	0.721	0.973
115	NaN	0.977	0.719	0.701	0.734	0.743	42.311	0.733	0.972
116	NaN	0.962	0.724	0.708	0.733	0.74	42.34	0.731	0.971
117	NaN	0.95	0.723	0.71	0.738	0.744	42.344	0.735	0.971
118	NaN	0.939	0.728	0.713	0.724	0.734	42.325	0.724	0.971
119	NaN	0.93	0.73	0.716	0.716	0.724	42.926	0.715	0.975
120	NaN	0.916	0.73	0.716	0.742	0.749	42.439	0.742	0.973
121	NaN	0.92	0.736	0.723	0.743	0.751	42.39	0.744	0.97
122	NaN	0.91	0.733	0.721	0.758	0.766	42.402	0.758	0.972
123	NaN	0.9	0.734	0.721	0.753	0.762	42.413	0.751	0.969
124	NaN	0.888	0.742	0.732	0.708	0.719	42.456	0.693	0.97
125	NaN	0.878	0.744	0.734	0.736	0.743	42.902	0.733	0.974
126	NaN	0.867	0.75	0.737	0.762	0.767	42.476	0.759	0.974
127	NaN	0.871	0.753	0.737	0.755	0.766	42.473	0.753	0.971
128	NaN	0.851	0.759	0.743	0.766	0.772	42.653	0.764	0.973
129	NaN	0.841	0.761	0.747	0.675	0.681	43.031	0.655	0.975
130	NaN	0.823	0.768	0.756	0.78	0.79	42.483	0.777	0.967
131	NaN	0.828	0.772	0.754	0.775	0.789	42.523	0.779	0.969
132	NaN	0.816	0.781	0.763	0.777	0.792	42.396	0.778	0.968
133	NaN	0.798	0.786	0.766	0.793	0.805	42.414	0.798	0.967
134	NaN	0.769	0.794	0.778	0.798	0.811	42.487	0.8	0.967
135	NaN	0.757	0.793	0.776	0.781	0.79	42.496	0.773	0.968
136	NaN	0.754	0.796	0.781	0.802	0.809	42.449	0.796	0.97
137	NaN	0.752	0.794	0.779	0.793	0.802	42.542	0.785	0.967
138	NaN	0.733	0.797	0.783	0.804	0.811	42.433	0.8	0.968
139	NaN	0.736	0.799	0.78	0.805	0.809	42.623	0.799	0.968
140	NaN	0.718	0.801	0.789	0.815	0.821	42.519	0.812	0.967
141	NaN	0.731	0.796	0.782	0.813	0.821	42.379	0.811	0.968
142	NaN	0.713	0.803	0.789	0.802	0.808	42.436	0.791	0.968
143	NaN	0.702	0.807	0.793	0.817	0.826	42.469	0.813	0.965
144	NaN	0.701	0.811	0.79	0.825	0.831	42.425	0.821	0.968
145	NaN	0.703	0.812	0.795	0.762	0.77	42.825	0.74	0.972
146	NaN	0.714	0.809	0.794	0.831	0.843	42.517	0.83	0.966
147	NaN	0.682	0.826	0.806	0.835	0.846	42.491	0.831	0.967
148	NaN	0.654	0.833	0.815	0.853	0.858	42.587	0.847	0.969
149	NaN	0.653	0.837	0.82	0.854	0.861	42.458	0.85	0.966
150	NaN	0.638	0.839	0.825	0.826	0.836	42.387	0.812	0.965
151	NaN	0.644	0.845	0.827	0.872	0.881	42.588	0.867	0.971
152	NaN	0.622	0.859	0.838	0.857	0.87	42.643	0.85	0.969
153	NaN	0.6	0.872	0.852	0.885	0.904	42.509	0.888	0.965
154	NaN	0.571	0.882	0.863	0.889	0.907	42.411	0.893	0.964
155	NaN	0.582	0.882	0.856	0.899	0.915	42.422	0.9	0.964
156	NaN	0.545	0.89	0.869	0.91	0.923	42.498	0.911	0.964
157	NaN	0.543	0.895	0.873	0.917	0.93	42.616	0.914	0.966
158	NaN	0.533	0.902	0.876	0.919	0.931	42.523	0.91	0.969
159	NaN	0.522	0.902	0.881	0.921	0.936	42.393	0.916	0.965
160	NaN	0.496	0.913	0.89	0.934	0.951	42.398	0.933	0.963
161	NaN	0.478	0.924	0.9	0.938	0.958	42.462	0.943	0.963
162	NaN	0.463	0.927	0.909	0.929	0.95	42.577	0.927	0.968
163	NaN	0.471	0.93	0.901	0.945	0.968	42.553	0.951	0.966
164	NaN	0.431	0.936	0.916	0.873	0.889	42.718	0.84	0.973
165	NaN	0.436	0.938	0.911	0.946	0.967	42.418	0.942	0.964
166	NaN	0.408	0.94	0.919	0.948	0.972	42.391	0.955	0.964
167	NaN	0.4	0.944	0.922	0.958	0.977	42.538	0.963	0.964
168	NaN	0.396	0.944	0.923	0.965	0.983	42.419	0.967	0.962
169	NaN	0.39	0.946	0.922	0.949	0.962	42.736	0.937	0.971
170	NaN	0.394	0.948	0.922	0.959	0.978	42.396	0.957	0.963
171	NaN	0.395	0.946	0.922	0.978	0.989	42.488	0.975	0.963
172	NaN	0.35	0.954	0.935	0.967	0.979	42.614	0.961	0.967
173	NaN	0.343	0.954	0.938	0.972	0.986	42.417	0.969	0.962
174	NaN	0.344	0.957	0.933	0.927	0.94	42.547	0.903	0.967
175	NaN	0.343	0.954	0.933	0.968	0.979	42.615	0.958	0.966
176	NaN	0.338	0.954	0.937	0.977	0.986	42.475	0.967	0.962
177	NaN	0.312	0.959	0.943	0.97	0.978	42.588	0.959	0.966
178	NaN	0.317	0.958	0.939	0.979	0.989	42.445	0.975	0.961
179	NaN	0.342	0.953	0.929	0.972	0.983	42.595	0.963	0.967
180	NaN	0.333	0.956	0.933	0.977	0.987	42.464	0.968	0.961
181	NaN	0.309	0.96	0.94	0.978	0.988	42.465	0.973	0.962
182	NaN	0.337	0.956	0.932	0.965	0.977	42.562	0.949	0.963
183	NaN	0.296	0.961	0.942	0.925	0.933	42.651	0.889	0.968
184	NaN	0.309	0.957	0.938	0.959	0.968	42.541	0.939	0.965
185	NaN	0.314	0.958	0.937	0.933	0.943	42.662	0.914	0.972
186	NaN	0.288	0.961	0.943	0.97	0.982	42.477	0.959	0.965
187	NaN	0.3	0.961	0.937	0.984	0.991	42.418	0.978	0.961
188	NaN	0.288	0.963	0.941	0.963	0.971	42.616	0.946	0.966
189	NaN	0.283	0.961	0.944	0.983	0.991	42.422	0.979	0.96
190	NaN	0.29	0.96	0.942	0.92	0.928	42.749	0.886	0.973
191	NaN	0.257	0.966	0.951	0.988	0.993	42.556	0.979	0.966
192	NaN	0.265	0.961	0.951	0.945	0.956	42.62	0.922	0.967
193	NaN	0.259	0.966	0.949	0.987	0.993	42.463	0.982	0.962
194	NaN	0.275	0.962	0.944	0.975	0.982	42.603	0.962	0.967
195	NaN	0.251	0.964	0.952	0.981	0.99	42.458	0.974	0.96
196	NaN	0.267	0.965	0.945	0.97	0.978	42.604	0.955	0.966
197	NaN	0.264	0.966	0.946	0.942	0.95	42.773	0.916	0.972
198	NaN	0.266	0.964	0.948	0.979	0.988	42.401	0.97	0.963
199	NaN	0.25	0.965	0.951	0.959	0.966	42.697	0.936	0.968
200	NaN	0.256	0.964	0.95	0.951	0.958	42.644	0.924	0.968
201	NaN	0.251	0.964	0.951	0.989	0.993	42.597	0.98	0.965
202	NaN	0.264	0.964	0.945	0.981	0.989	42.477	0.968	0.96
203	NaN	0.235	0.967	0.953	0.972	0.977	42.645	0.954	0.968
204	NaN	0.254	0.962	0.95	0.969	0.98	42.395	0.952	0.961
205	NaN	0.24	0.966	0.951	0.985	0.992	42.5	0.977	0.96
206	NaN	0.241	0.966	0.95	0.985	0.992	42.464	0.979	0.96
207	NaN	0.235	0.967	0.953	0.985	0.991	42.587	0.976	0.965
208	NaN	0.224	0.969	0.957	0.989	0.994	42.44	0.983	0.96
209	NaN	0.241	0.967	0.952	0.985	0.991	42.502	0.975	0.96
210	NaN	0.24	0.967	0.952	0.98	0.987	42.519	0.967	0.961
211	NaN	0.234	0.966	0.952	0.977	0.983	42.5	0.959	0.963
212	NaN	0.216	0.969	0.958	0.985	0.991	42.478	0.976	0.962
213	NaN	0.228	0.967	0.954	0.991	0.995	42.47	0.985	0.959
214	NaN	0.219	0.969	0.956	0.983	0.988	42.494	0.967	0.959
215	NaN	0.249	0.965	0.949	0.987	0.993	42.499	0.981	0.961
216	NaN	0.226	0.969	0.954	0.989	0.992	42.636	0.979	0.964
217	NaN	0.219	0.968	0.957	0.978	0.985	42.49	0.958	0.961
218	NaN	0.234	0.968	0.952	0.988	0.994	42.448	0.982	0.96
219	NaN	0.218	0.969	0.956	0.986	0.992	42.484	0.976	0.96
220	NaN	0.209	0.971	0.961	0.986	0.991	42.596	0.974	0.965
221	NaN	0.247	0.964	0.951	0.984	0.99	42.442	0.972	0.961
222	NaN	0.215	0.969	0.957	0.985	0.991	42.456	0.976	0.961
223	NaN	0.219	0.967	0.955	0.988	0.992	42.501	0.978	0.96
224	NaN	0.222	0.968	0.954	0.982	0.987	42.61	0.967	0.963
225	NaN	0.217	0.969	0.955	0.993	0.996	42.458	0.988	0.961
226	NaN	0.214	0.969	0.958	0.991	0.995	42.545	0.986	0.96
227	NaN	0.2	0.971	0.961	0.982	0.987	42.548	0.97	0.963
228	NaN	0.199	0.971	0.959	0.985	0.992	42.48	0.976	0.959
229	NaN	0.194	0.972	0.961	0.981	0.99	42.499	0.971	0.961
230	NaN	0.212	0.968	0.957	0.988	0.991	42.564	0.976	0.963
231	NaN	0.205	0.97	0.96	0.985	0.989	42.67	0.973	0.966
232	NaN	0.209	0.97	0.957	0.989	0.993	42.602	0.981	0.964
233	NaN	0.188	0.972	0.964	0.988	0.994	42.507	0.982	0.961
234	NaN	0.197	0.972	0.961	0.97	0.976	42.644	0.951	0.966
235	NaN	0.189	0.973	0.96	0.981	0.985	42.675	0.967	0.966
236	NaN	0.209	0.969	0.957	0.981	0.99	42.521	0.967	0.958
237	NaN	0.199	0.969	0.961	0.99	0.994	42.52	0.983	0.96
238	NaN	0.197	0.971	0.962	0.984	0.989	42.543	0.969	0.959
239	NaN	0.21	0.971	0.957	0.994	0.996	42.55	0.985	0.959
240	NaN	0.19	0.97	0.963	0.979	0.986	42.508	0.965	0.96
241	NaN	0.185	0.972	0.963	0.989	0.994	42.468	0.981	0.96
242	NaN	0.19	0.974	0.962	0.991	0.995	42.496	0.981	0.959
243	NaN	0.194	0.972	0.959	0.978	0.986	42.503	0.96	0.958
244	NaN	0.172	0.974	0.966	0.991	0.994	42.548	0.984	0.96
245	NaN	0.174	0.975	0.966	0.98	0.984	42.729	0.961	0.966
246	NaN	0.181	0.973	0.965	0.982	0.99	42.542	0.973	0.96
247	NaN	0.176	0.973	0.966	0.991	0.995	42.585	0.983	0.961
248	NaN	0.197	0.971	0.961	0.992	0.995	42.519	0.986	0.959
249	NaN	0.183	0.972	0.963	0.99	0.994	42.634	0.984	0.963
250	NaN	0.184	0.973	0.961	0.972	0.979	42.508	0.944	0.959
251	NaN	0.198	0.971	0.958	0.974	0.979	42.801	0.953	0.969
252	NaN	0.183	0.972	0.963	0.982	0.988	42.542	0.967	0.961
253	NaN	0.185	0.973	0.964	0.992	0.996	42.579	0.985	0.96
254	NaN	0.203	0.971	0.958	0.985	0.987	42.731	0.97	0.966
255	NaN	0.205	0.969	0.96	0.993	0.996	42.584	0.986	0.962
256	NaN	0.171	0.976	0.966	0.995	0.997	42.562	0.988	0.961
257	NaN	0.165	0.979	0.965	0.996	0.997	42.559	0.99	0.96
258	NaN	0.146	0.979	0.971	0.995	0.996	42.565	0.988	0.96
259	NaN	0.166	0.976	0.966	0.995	0.996	42.604	0.988	0.961
260	NaN	0.156	0.978	0.968	0.994	0.996	42.522	0.989	0.959
261	NaN	0.151	0.98	0.971	0.994	0.997	42.523	0.987	0.958
262	NaN	0.148	0.979	0.971	0.995	0.997	42.587	0.989	0.96
263	NaN	0.146	0.98	0.971	0.996	0.997	42.602	0.989	0.96
264	NaN	0.146	0.98	0.971	0.994	0.996	42.526	0.986	0.957
265	NaN	0.135	0.979	0.974	0.994	0.996	42.578	0.987	0.959
266	NaN	0.143	0.98	0.971	0.994	0.997	42.581	0.99	0.959
267	NaN	0.156	0.979	0.969	0.993	0.996	42.535	0.987	0.959
268	NaN	0.143	0.979	0.972	0.996	0.997	42.606	0.988	0.96
269	NaN	0.15	0.978	0.971	0.995	0.997	42.615	0.99	0.959
270	NaN	0.138	0.98	0.976	0.995	0.997	42.592	0.988	0.959
271	NaN	0.148	0.981	0.972	0.994	0.997	42.562	0.989	0.958
272	NaN	0.14	0.98	0.974	0.996	0.997	42.594	0.99	0.959
273	NaN	0.164	0.979	0.965	0.995	0.997	42.555	0.989	0.958
274	NaN	0.149	0.978	0.971	0.992	0.995	42.615	0.983	0.96
275	NaN	0.147	0.978	0.969	0.996	0.997	42.575	0.99	0.958
276	NaN	0.153	0.979	0.97	0.996	0.998	42.644	0.989	0.961
277	NaN	0.147	0.979	0.972	0.994	0.996	42.63	0.986	0.96
278	NaN	0.144	0.98	0.973	0.996	0.997	42.602	0.99	0.959
279	NaN	0.153	0.979	0.97	0.993	0.996	42.54	0.987	0.958
280	NaN	0.142	0.98	0.972	0.996	0.997	42.614	0.99	0.96
281	NaN	0.148	0.98	0.97	0.996	0.998	42.582	0.989	0.959
282	NaN	0.16	0.979	0.966	0.996	0.997	42.612	0.99	0.959
283	NaN	0.145	0.98	0.972	0.994	0.996	42.602	0.987	0.959
284	NaN	0.152	0.978	0.97	0.995	0.997	42.622	0.988	0.96
285	NaN	0.131	0.981	0.976	0.995	0.997	42.581	0.989	0.959
286	NaN	0.154	0.978	0.972	0.994	0.996	42.6	0.99	0.959
287	NaN	0.135	0.981	0.975	0.995	0.997	42.548	0.989	0.958
288	NaN	0.146	0.979	0.971	0.994	0.996	42.559	0.986	0.958
289	NaN	0.144	0.979	0.972	0.994	0.996	42.577	0.988	0.958
290	NaN	0.142	0.979	0.973	0.994	0.996	42.577	0.989	0.958
291	NaN	0.132	0.981	0.975	0.994	0.997	42.567	0.989	0.958
292	NaN	0.14	0.981	0.972	0.995	0.997	42.602	0.988	0.959
293	NaN	0.145	0.98	0.971	0.996	0.997	42.624	0.989	0.959
294	NaN	0.141	0.98	0.972	0.995	0.997	42.585	0.989	0.958
295	NaN	0.134	0.981	0.976	0.994	0.996	42.604	0.989	0.959
296	NaN	0.138	0.981	0.973	0.994	0.997	42.566	0.988	0.958
297	NaN	0.143	0.98	0.97	0.994	0.996	42.636	0.988	0.96
298	NaN	0.143	0.98	0.972	0.995	0.996	42.603	0.988	0.959
299	NaN	0.133	0.981	0.975	0.995	0.997	42.582	0.988	0.958
300	NaN	0.136	0.98	0.974	0.996	0.997	42.63	0.989	0.96

